When Information is Worth the Risk: Behavioral Valuation for Hazardous Robotic Exploration

Hazardous robotic exploration requires robots to map spatial risks, such as unsafe terrain, radiation, fire, mines, or structural damage, while operating where collecting information can itself cause failure. A highly informative path may expose the robot to hazards, terminate execution, and prevent future observations. Hazardous exploration therefore requires deciding not only where uncertainty is largest, but when reducing it is worth the risk. This paper introduces a valuation-layer view of this problem. We keep the belief update, sensor model, physical risk model, and finite-horizon informative planner fixed, and change only the scalar objective used to rank feasible paths. Within this framework, we introduce a risk-augmented Behavioral Information objective based on Prelec probability weighting, yielding an interpretable family of conservative-to-aggressive information-risk valuations. Theoretically, we show that valuation parameters create switching boundaries between high-information/high-risk and lower-information/lower-risk paths, and induce a transformed Pareto-frontier structure over feasible exploration policies. Large-scale failure-truncated grid-world experiments show that valuation alone reshapes the information-risk frontier. Shannon information planning remains a strong raw-information baseline, while risk-aware objectives can reduce hazard exposure and robot losses by avoiding failures that truncate future sensing. Risk-augmented Behavioral valuation is Pareto-competitive with standard risk-aware baselines and provides interpretable conservative and intermediate regimes. These results support a framework in which robots reason not only about how much uncertainty an action reduces, but whether that reduction is worth the risk required to obtain it.

==> reviews/Review81285.txt <==
Reviewer 1 of ISRR 2026 submission 43

Comments to the author
======================

This paper introduces a "valuation-layer" framework for
hazardous robotic exploration, effectively separating the
belief update and planning substrate from the objective
used to rank potential paths. By applying Prelec
probability weighting solely at the objective level, the
authors provide a rigorous yet interpretable way to
navigate the information-risk trade-off, which is critical
for missions where failure truncates future sensing. The
theoretical derivation of path-switching boundaries and the
transformed Pareto frontier is elegant and provides strong
justification for the empirical results.

Strengths:
+ Methodological Clarity: The isolation of the valuation
layer is a significant conceptual contribution, allowing
for a controlled analysis of how objective-layer design
reshapes exploration behavior without confounding factors
from different planners or Bayesian filters.
+ Theoretical Rigor: The use of Proposition 1 and 2 to
demonstrate how valuation parameters $\alpha$ and $\eta$
induce switching boundaries and scalarize the Pareto
frontier provides a solid mathematical foundation for the
proposed approach. 
+ Experimental Depth: The large-scale grid-world
experiments, specifically the distinction between
hazard-induced and malfunction-induced losses, provide
convincing evidence that risk-awareness is essential for
realized information gain in failure-truncated settings.

Suggestions for Improvement
To further improve the manuscript, I suggest the following
refinements:
- Discussion of Nonconvexity: While the authors acknowledge
that their linear scalarization recovers supported Pareto
points and that nonconvex portions of the tradeoff set may
exist (Remark 2), a brief discussion on the practical
implications of missing these unsupported points would be
helpful. Are there specific types of hazardous environments
where the "gap" between supported points might lead to
suboptimal exploration?
- Generalizability of Parameters: The paper shows the
framework works well across different hazard densities and
lethality values. It would be beneficial to include a brief
discussion or recommendation on how a practitioner might
tune $\alpha$ and $\eta$ for a novel environment where
these parameters are unknown, perhaps linking them to
high-level mission constraints or risk tolerances.
- Computational Overhead: As this is a valuation-layer
addition, the authors should briefly comment on the
computational overhead introduced by the Prelec weighting
during the planning phase. Given the goal is real-time or
near-real-time robotic exploration, confirming that this
layer adds negligible latency would strengthen the
practical claims.
- Clarity on "Behavioral Entropy": Remark 1 clarifies that
Behavioral Information Gain is a valuation functional
rather than a replacement theorem for Shannon mutual
information. This is an important distinction; ensuring
this is emphasized in the early sections of the paper will
help readers avoid conflating the two measures.

Overall, this paper addresses a fundamental problem in
hazardous exploration with a novel, theoretically grounded,
and empirically validated approach. The valuation-layer
framework is highly modular and likely to be influential in
future research on risk-aware robotic autonomy.

==> reviews/Review81410.txt <==
Reviewer 3 of ISRR 2026 submission 43

Comments to the author
======================

## Summary

This paper addresses the problem of hazardous robotic
exploration, where the act of collecting information can
lead to robot failure and the truncation of future sensing.
It proposes a valuation-layer framework that isolates the
objective function used to rank paths from the underlying
Bayesian belief update, sensor model, and physical risk
model. Large-scale simulations (Stage 1 and Stage 2)
demonstrate that varying the valuation objective alone
reshapes the information-risk frontier and identifies
useful operating regimes.

## Strengths

* The "valuation-layer" separation in Fig. 1 provides a
principled way to study risk-aware behavior without
conflating it with planner or filter design.
* The paper provides rigorous derivations for
path-switching conditions (Prop. 1) and the transformed
frontier (Prop. 2), giving mathematical meaning to
behavioral parameters.
* The experimental evaluation is exceptionally thorough,
comprising over 49,600 scenario-method-seed runs to test
robustness across varied hazard structures and lethality
levels.
* The Behavioral parameters (&#945; and &#951;) offer an
intuitive control mechanism for tuning robot behavior from
aggressive to conservative.

## Weaknesses

* While the simulation scale is impressive, the paper lacks
validation in real-world environment or high-fidelity
physics engines.
* The details of the robot dynamics and specific path
constraints are relatively brief.

## Minor Issues

* Parameter Sensitivity: The choice to fix &#946;=1 is
noted, but the potential impact of varying &#946; alongside
&#945; on mission outcomes is not fully detailed.
* In Figure 5 and Table 2, the units or specific
normalization for "Entropy reduction" could be more
explicitly defined to help gauge the magnitude of
information gain.
